An exploration of the influence of path choice in game-theoretic attribution algorithms

We compare machine learning explainability methods based on the theory of atomic (Shapley, 1953) and infinitesimal (Aumann and Shapley, 1974) games, in a theoretical and experimental investigation into how the model and choice of integration path can influence the resulting feature attributions. To gain insight into differences in attributions resulting from interventional Shapley values (Sundararajan and Najmi, 2019; Janzing et al., 2019; Chen et al., 2019) and Generalized Integrated Gradients (GIG) (Merrill et al., 2019) we note interventional Shapley is equivalent to a multi-path integration along $n!$ paths where $n$ is the number of model input features. Applying Stoke's theorem we show that the path symmetry of these two methods results in the same attributions when the model is composed of a sum of separable functions of individual features and a sum of two-feature products. We then perform a series of experiments with varying degrees of data missingness to demonstrate how interventional Shapley's multi-path approach can yield less consistent attributions than the single straight-line path of Aumann-Shapley. We argue this is because the multiple paths employed by interventional Shapley extend away from the training data manifold and are therefore more likely to pass through regions where the model has little support. In the absence of a more meaningful path choice, we therefore advocate the straight-line path since it will almost always pass closer to the data manifold. Among straight-line path attribution algorithms, GIG is uniquely robust since it will still yield Shapley values for atomic games modeled by decision trees.

==> jmlr-cover-2.txt <==
Dear Sirs or Mesdames:

Please find attached a paper entitled _An exploration of the influence
of path choice in game-theoretic attribution algorithms_ for
consideration for publication in The Journal of Machine Learning
Research. None of the authors have any direct conflicts of interest in
this paper, having published neither conference papers on this subject
nor collaborated with any action editor with JMLR. All authors are
aware of and have consented to publishing this manuscript in the
Jounal.

We suggest Maya Gupta (Google Research) as corresponding editor as she
coordinated reviews for our prior manuscript of which the current
submission is a substantial revision.  We might also suggest Joshua
Bengio, Corianna Cortes, or Koby Crammer.  This paper takes into
consideration reviews from our prior submission _Generalized
Integrated Gradients: A practical method for explaining diverse
ensembles_ and we kindly thank the reviwers for their helpful
feedback.  We apologize for not identifying additional AEs in our
first submission as we had assumed the journal would prefer to have
continuity with AE Maya Gupta.

Thank you,

Jay Budzik
CTO
Zest AI

